Resolving Legalese: A Multilingual Exploration of Negation Scope Resolution in Legal Documents

Resolving the scope of a negation within a sentence is a challenging NLP task. The complexity of legal texts and the lack of annotated in-domain negation corpora pose challenges for state-of-the-art (SotA) models when performing negation scope resolution on multilingual legal data. Our experiments demonstrate that models pre-trained without legal data underperform in the task of negation scope resolution. Our experiments, using language models exclusively fine-tuned on domains like literary texts and medical data, yield inferior results compared to the outcomes documented in prior cross-domain experiments. We release a new set of annotated court decisions in German, French, and Italian and use it to improve negation scope resolution in both zero-shot and multilingual settings. We achieve token-level F1-scores of up to 86.7% in our zero-shot cross-lingual experiments, where the models are trained on two languages of our legal datasets and evaluated on the third. Our multilingual experiments, where the models were trained on all available negation data and evaluated on our legal datasets, resulted in F1-scores of up to 91.1%.

==> tweet.txt <==
1/7
We're excited to announce our new work on negation scope resolution in the multilingual legal domain!
(insert book emoji): (insert arxiv link)
(insert disk emoji): https://huggingface.co/datasets/rcds/MultiLegalNeg
(insert robot emoji): https://huggingface.co/rcds/neg-xlm-roberta-base
@RamonaChri @ashaitar 
#NLP #MachineLearning #dataset #AI 
(insert images/multilingual_illustration.png)

2/7
We annotate four new datasets of court decisions in German, French and Italian for negation cues and scopes and standardize the existing negation corpora in English and French.
(images/table_1.png)

3/7
We try to get #ChatGPT to perform negation scope resolution on our new dataset but find that it is not able to reach F1-scores above 37%

4/7
We then use the NegBERT architecture combined with 9 different language models to perform negation scope resolution on these datasets in zero-shot and multilingual experiments.

5/7
We find that NegBERT finetuned without any legal data doesn't perform as well as in the legal domain. 
(images/table_5.png)

6/7
Using our legal datasets to fine-tune, we significantly improve these results, reaching F1-scores in the mid eighties for zero-shot cross-lingual experiments and up to 91% in our multilingual experiments, using all available data.
(include images/Overview_models_teaser.pdf)

7/7
Check out our paper for complete results! Our datasets as well as our best model are available on huggingface. We are looking forward to seeing the community joining our explorations of negation scope resolution on multilingual legal data. 
